The environments of the radio galaxy population in SIMBA

We investigate the environmental properties of the $z=0$ radio galaxy population using the Simba cosmological hydrodynamic simulation. We identify centrals and satellites from a population of high and low excitation radio galaxies (HERGs and LERGs) in Simba, and study their global properties. We find that $\sim 20 \%$ of radio galaxies are satellites, and that there are insignificant differences in the global properties of LERGs based on their central/satellite classification. HERG satellites display lower values of star formation, 1.4GHz radio luminosity, and Eddington fractions than HERG centrals. We further investigate the environments of radio galaxies and show that HERGs typically live in less dense environments, similar to star-forming galaxies. The environments of high-mass LERGs are similar to non-radio galaxies, but low-mass LERGs live in underdense environments similar to HERGs. LERGs with over-massive black holes reside in the most dense environments, while HERGs with over-massive black holes reside in underdense environments. The richness of a LERG's environment decreases with increasing Eddington fraction, and the environments of all radio galaxies do not depend on radio luminosity for $P_{\rm 1.4~GHz} < 10^{24} \rm{~W~Hz}^{-1}$. Complementing these results, we find that LERGs cluster on the same scale as the total galaxy population, while multiple HERGs are not found within the same dark matter halo. Finally, we show that high density environments support the growth of HERGs rather than LERGs at $z=2$. Simba predicts that with more sensitive surveys, we will find populations of radio galaxies in environments much similar to the total galaxy population.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
